A Voxel-based Rendering Pipeline for Large 3D Line Sets

We present a voxel-based rendering pipeline for large 3D line sets that employs GPU ray-casting to achieve scalable rendering including transparency and global illumination effects that cannot be achieved with GPU rasterization. Even for opaque lines we demonstrate superior rendering performance compared to GPU rasterization of lines, and when transparency is used we can interactively render large amounts of lines that are infeasible to be rendered via rasterization. To achieve this, we propose a direction-preserving encoding of lines into a regular voxel grid, along with the quantization of directions using face-to-face connectivity in this grid. On the regular grid structure, parallel GPU ray-casting is used to determine visible fragments in correct visibility order. To enable interactive rendering of global illumination effects like low-frequency shadows and ambient occlusions, illumination simulation is performed during ray-casting on a level-of-detail (LoD) line representation that considers the number of lines and their lengths per voxel. In this way we can render effects which are very difficult to render via GPU rasterization. A detailed performance and quality evaluation compares our approach to rasterization-based rendering of lines.

==> data/aneurysm2/DistanceError.csv <==
bins	a	b	c	d
256	0.000522	0.001329	0.003967	0.014726
128	0.000838	0.001909	0.004970	0.016331
64	0.001495	0.003164	0.007288	0.020294
32	0.002831	0.005784	0.012319	0.029460
16	0.005469	0.011020	0.022599	0.049020
8	0.010435	0.020923	0.042248	0.087353
4	0.018909	0.037875	0.075994	0.154127
2	0.031772	0.063507	0.126944	0.254644

==> data/aneurysm2/Duplicates.csv <==
bins	a	b	c	d
256	0.0009049912522	0.01273359914	0.06861279416	0.1720661902
128	0.0009360381757	0.01323580655	0.07167380188	0.1805583743
64	0.0009963101984	0.01419835808	0.07734095157	0.1957706758
32	0.001114425145	0.01599391323	0.08799693165	0.2206779888
16	0.001344810017	0.01948089808	0.1060856507	0.2577094801
8	0.001824936646	0.02593835073	0.135064823	0.3026967093
4	0.002689999581	0.03659385547	0.1737553483	0.3469173217
2	0.003940757915	0.05038088756	0.2131740875	0.3742791698

==> data/aneurysm2/TangentError.csv <==
bins	a	b	c	d
256	0.573660	0.851580	1.303020	1.884780
128	0.758880	1.011960	1.425060	1.980720
64	1.142280	1.354500	1.703880	2.210040
32	1.924920	2.078640	2.332440	2.748240
16	3.522060	3.601080	3.722040	3.982140
8	6.736320	6.718680	6.676020	6.690420
4	12.978540	12.854700	12.619080	12.294180
2	23.491080	23.371020	23.096520	22.641480

==> data/weather/DistanceError.csv <==
bins	a	b	c	d
256	0.000833	0.002609	0.009103	0.033085
128	0.001163	0.003231	0.010203	0.034800
64	0.001825	0.004493	0.012484	0.038541
32	0.003145	0.007039	0.017194	0.046619
16	0.005733	0.012092	0.026793	0.063923
8	0.010601	0.021695	0.045419	0.098799
4	0.019020	0.038409	0.078329	0.161905
2	0.032326	0.064948	0.130894	0.264143

==> data/weather/Duplicates.csv <==
bins	a	b	c	d
256	0.0226818319	0.1006092472	0.2089676277	0.3086390041
128	0.02314815155	0.1028113954	0.2141040471	0.3167754896
64	0.02409933157	0.1071463527	0.2236677811	0.3306679639
32	0.02602508566	0.1156819652	0.2408304726	0.3519347073
16	0.02999664154	0.1322625157	0.2699584298	0.3820912147
8	0.03818493167	0.1626874344	0.3134886678	0.4182459534
4	0.05432284042	0.2120416809	0.3665097435	0.4497604914
2	0.08256720833	0.2738523115	0.4093997889	0.4625320515

==> data/weather/TangentError.csv <==
bins	a	b	c	d
256	0.798120	1.372860	2.532240	4.638060
128	0.977580	1.543500	2.685960	4.762980
64	1.337580	1.886760	2.997180	5.021640
32	2.049660	2.570040	3.623040	5.551380
16	3.451140	3.921840	4.877460	6.640740
8	6.141960	6.539400	7.340760	8.852040
4	11.017080	11.317860	11.923380	13.102560
2	18.427680	18.642600	19.061280	19.898820
